The Heavy Quark Free-Energy at T<Tc in AdS/QCD

Starting with the modified AdS/QCD metric developed in Ref.[1] we use the Nambu-Goto action to obtain the free energy of a quark-antiquark pair at T<Tc, for which we show that the effective string tension goes to zero at Tc=154MeV.

==> data/FT05.txt <==
0.095239,-4.817088209101945
0.0952267,-4.835069102312117
0.0952142,-4.841718010131456
0.106977,-4.239971619432756
0.106959,-4.246240393647555
0.106942,-4.252560097373146
0.118664,-3.7617898152644784
0.11864,-3.7695598648046045
0.118616,-3.7774556502249137
0.118592,-3.785429616091144
0.130268,-3.39856482250169
0.130236,-3.4061826434528344
0.130204,-3.4139971081094425
0.141842,-3.0725940775365084
0.141801,-3.0792188593693126
0.14176,-3.0860130157624037
0.141718,-3.0929559993575992
0.153313,-2.788028086769374
0.153261,-2.796286653857033
0.153208,-2.8080572983294503
0.164773,-2.5630137125023893
0.164709,-2.5730755398253162
0.164644,-2.581860735234778
0.164578,-2.5913516660778355
0.176185,-2.3332452390208016
0.176107,-2.3407956371256478
0.176028,-2.3505280441918197
0.175948,-2.360329390618
0.187461,-2.1547804731144167
0.187366,-2.171708386066147
0.18727,-2.1914206929873337
0.187173,-2.1963490788415583
0.198664,-1.9759332608030586
0.198551,-1.9920263540631218
0.198436,-1.998575144830737
0.198319,-2.0188438992586955
0.20993,-1.822286632091618
0.209797,-1.8363846444435024
0.209663,-1.85011438190394
0.209526,-1.86171033093133
0.221018,-1.689807237164981
0.220862,-1.7007160522712692
0.220704,-1.711263032401778
0.220544,-1.722906336949836
0.232045,-1.5631692254783336
0.231864,-1.5772952758433938
0.23168,-1.5893603644635736
0.231494,-1.6013491264564679
0.243224,-1.4349549621797033
0.243017,-1.4463196004944292
0.242808,-1.4522352581877018
0.242595,-1.4638300273134317
0.242381,-1.4784933477454127
0.254178,-1.325318325843885
0.25394,-1.3400832678363148
0.2537,-1.3537687330089034
0.253457,-1.364239296892499
0.253212,-1.3751819813856034
0.265094,-1.2167985827970333
0.264824,-1.2275024526711489
0.264551,-1.2436300701346052
0.264275,-1.260613903509528
0.263996,-1.276915920017698
0.263714,-1.2901868246637709
0.275984,-1.129323109425537
0.275678,-1.139705336977296
0.27537,-1.1481614855252045
0.275058,-1.1574391780211426
0.274743,-1.1709820579670231
0.274426,-1.1884829307491827
0.286516,-1.0428351602423453
0.286169,-1.0632942456443697
0.28582,-1.0745752737155296
0.285467,-1.0825741378532379
0.285111,-1.0909924748823192
0.284751,-1.1053256565364857
0.297351,-0.9477977454490157
0.296964,-0.9632793369279863
0.296574,-0.9787399363198311
0.29618,-1.0012690502276542
0.295783,-1.0105186295253454
0.295383,-1.0149652340669373
0.29498,-1.0279514858135943
0.308201,-0.8751160223466449
0.307771,-0.8821611728713135
0.307338,-0.8881810457474977
0.306901,-0.9038855764838182
0.30646,-0.9258830271334489
0.306017,-0.9392811458643002
0.30557,-0.945295005024484
0.305121,-0.9547707983808755
0.31861,-0.8011348080605453
0.318131,-0.8155106163583853
0.317648,-0.8210265478781364
0.317162,-0.8315195762367583
0.316673,-0.8533235381675847
0.31618,-0.8684200022047024
0.315685,-0.873336699705224
0.315187,-0.8825669251712827
0.328978,-0.7179273188609273
0.328446,-0.7478918112542513
0.327912,-0.7530391391338287
0.327374,-0.7606935363386204
0.326833,-0.7821917738799901
0.32629,-0.7989594722239223
0.325743,-0.801914011078682
0.325194,-0.8114575380111532
0.324642,-0.832351925785272
0.339322,-0.654956703438959
0.338736,-0.6753750736623368
0.338148,-0.6885380784305939
0.337556,-0.6970414046596627
0.336962,-0.7090192277315316
0.336365,-0.7293003711895741
0.335765,-0.730690575900279
0.335162,-0.7409444331049937
0.334558,-0.7636815110048192
0.333951,-0.768488087718055
0.349025,-0.6013453258997434
0.34838,-0.6266909405710129
0.347733,-0.6227065962389986
0.347082,-0.6367823261965209
0.346429,-0.6607134093791293
0.358639,-0.5537943603250711
0.357933,-0.5373758686680222
0.357225,-0.564484602129563
0.356514,-0.5934283375080456
0.355801,-0.5880247810444639
0.355087,-0.6010606492586337
0.354371,-0.6124645807157509
0.353653,-0.6203062462650186
0.352934,-0.6367888891666061
0.368193,-0.4806990251589409
0.367425,-0.4925753447456688
0.366655,-0.5219163684045042
0.365883,-0.516956740199546
0.365109,-0.5287103592511915
0.364335,-0.5314640271730962
0.363559,-0.5461621922740223
0.362782,-0.56739323497226
0.382802,-0.40624810732004357
0.381904,-0.41505422181552887
0.381006,-0.4296059878558153
0.380108,-0.4310135255083106
0.379211,-0.4431373758257351
0.378313,-0.447148274085447
0.377417,-0.4592976458562269
0.376521,-0.45310346072140495
0.375625,-0.4745645290390399
0.37473,-0.48594475177024843
0.373837,-0.49262894148969394
0.372944,-0.5056062978377256

==> data/FT06.txt <==
0.0950911,-4.884500740819293
0.0950763,-4.891192926844683
0.0950612,-4.89777625815481
0.106768,-4.31460841487
0.106747,-4.322050543624429
0.106726,-4.329576798232207
0.106705,-4.3371822355681235
0.118352,-3.861491276965119
0.118324,-3.870426632085902
0.118295,-3.879452605453407
0.129889,-3.489197891413782
0.129852,-3.497568073993555
0.129813,-3.5060627091600187
0.129775,-3.5145722295180426
0.141309,-3.163986214747881
0.14126,-3.1771374033713724
0.14121,-3.182194187254089
0.14116,-3.1925357720785303
0.152634,-2.916776836790768
0.152571,-2.9278678921583086
0.152509,-2.9388324079663066
0.152445,-2.9495036138328556
0.16386,-2.67706825002647
0.175079,-2.478800572649439
0.174986,-2.4913160440687143
0.174891,-2.503823633963324
0.174795,-2.5158203329493696
0.174699,-2.5269679392963744
0.207746,-2.0010920294158776
0.207587,-2.013732461985009
0.207426,-2.024995464396162
0.207263,-2.0357143580829438
0.207099,-2.047172621964286
0.218279,-1.8719220586005023
0.218091,-1.887160266361861
0.217903,-1.9031966295578937
0.217712,-1.917663499673067
0.21752,-1.929587287356399
0.228873,-1.7573950269664635
0.228657,-1.7644536437370777
0.22844,-1.775213511933536
0.22822,-1.7891015507274308
0.227999,-1.8060073100167804
0.227777,-1.8201813157746047
0.239128,-1.6573083070115602
0.23888,-1.6627093929777383
0.23863,-1.6737410080831299
0.238378,-1.6863574147319524
0.238124,-1.7040306317519422
0.237868,-1.718593406507964
0.237611,-1.7308380690716383
0.24923,-1.5623447031246678
0.248947,-1.5686312503475794
0.248662,-1.5787729380008586
0.248375,-1.5937657447947107
0.248086,-1.6101491778102686
0.247795,-1.6236726819954614
0.247503,-1.635025720796689
0.25886,-1.4800759466314197
0.258538,-1.4908762781400184
0.258214,-1.5077326545880143
0.257888,-1.5223021122790135
0.257561,-1.5332420719727107
0.257232,-1.5421294871154811
0.256901,-1.547539976709731
0.256568,-1.5582929160326948
0.268264,-1.4099738385035883
0.267901,-1.4257757666511244
0.267536,-1.4340666637596813
0.26717,-1.4420697227605044
0.266801,-1.4485018602438546
0.266432,-1.4637700092279222
0.266061,-1.4800540728687095
0.265688,-1.4911541857009933
0.265314,-1.4958293928478577
0.277441,-1.3378764591164949
0.277036,-1.344020513983339
0.276629,-1.3562908860787684
0.27622,-1.3742589994400758
0.27581,-1.3859285929077492
0.275399,-1.3907730355958037
0.274986,-1.3966189741348543
0.274571,-1.4091199516587956
0.274156,-1.4260193280148776
0.273739,-1.4363612240387662
0.273321,-1.4379764532489703
0.285497,-1.288424416885341
0.285045,-1.2936426561811372
0.284592,-1.3060973408727603
0.284138,-1.3236115106023456
0.283682,-1.3317038304593634
0.283225,-1.3358925929005236
0.282767,-1.3429762270351482
0.282309,-1.3642193996360485
0.281849,-1.371143057616218
0.281388,-1.3741382238656508
0.280927,-1.3790976739028213
0.280465,-1.3916089671864071
0.280002,-1.4071214469182742
0.293157,-1.2326766300693517
0.292659,-1.2430819903903876
0.292159,-1.2607906900904116
0.291659,-1.2661984562540485
0.291159,-1.269605192303027
0.290657,-1.2790362147827006
0.290155,-1.296000789260403
0.289652,-1.3014259741321133
0.289148,-1.304332168615064
0.288644,-1.3130293521178698
0.28814,-1.329295956930442
0.287635,-1.3344979660148133
0.28713,-1.3369562611194419
0.286625,-1.345099432446764
0.286119,-1.3607097772398877
0.285613,-1.365515204086189
0.285107,-1.3675986391196595
0.284601,-1.375316223514036
0.299343,-1.1936842215530532
0.298798,-1.203584754351343
0.298253,-1.2199692877237969
0.297707,-1.2251277812354544
0.297161,-1.2277665121999002
0.296615,-1.2361919515288209
0.296069,-1.2523759835927573
0.295523,-1.2534799704180293
0.294977,-1.257419823348307
0.29443,-1.2798762058262703

==> data/FT07.txt <==
0.0949157,-4.96206355494588
0.0948984,-4.969708792617713
0.0948809,-4.977426550069654
0.106497,-4.409573406473603
0.106473,-4.417973674908588
0.106448,-4.426462341060134
0.118014,-3.9610975984725547
0.117981,-3.96994313169178
0.117947,-3.978991303198375
0.117913,-3.9881361157504744
0.129402,-3.5866573540793802
0.129358,-3.5958723659106155
0.129314,-3.604688717482584
0.129269,-3.6142813485723995
0.140622,-3.300678658118264
0.140564,-3.309126379387799
0.140507,-3.326674558222392
0.140448,-3.338002965428993
0.151765,-3.040129036749195
0.151693,-3.049493444063835
0.15162,-3.054251768476757
0.151546,-3.0677107517833533
0.173565,-2.6284235462335537
0.173455,-2.6365019033253003
0.173345,-2.6628521769160356
0.173234,-2.6796463589641975
0.173122,-2.688832818312499
0.204652,-2.204564879717302
0.204468,-2.2118040978660103
0.204282,-2.238394946057972
0.204095,-2.241592116661197
0.203907,-2.251017618923483
0.203718,-2.2660693483704284
0.203528,-2.280516994203267
0.214242,-2.105425813385676
0.214026,-2.1198402708075714
0.213809,-2.1352677494101333
0.21359,-2.1482706011066894
0.213371,-2.1582749488736863
0.21315,-2.1684751721933
0.212929,-2.153152430608243
0.223757,-2.0138477161906474
0.223508,-2.0246853974985486
0.223259,-2.033175412492396
0.223008,-2.045054331590293
0.222756,-2.0539636528484753
0.222504,-2.0584982147499584
0.22225,-2.068102109441672
0.221995,-2.0835308484332704
0.221739,-2.0973441401723507
0.232441,-1.9305699383580868
0.232157,-1.9443063210452605
0.231871,-1.9592701645734691
0.231585,-1.9693726396154567
0.231297,-1.9781746001584033
0.231009,-1.9876782726490003
0.23072,-1.9907726464295408
0.23043,-1.999422162147195
0.230139,-2.0121514269133676
0.229847,-2.026540499364704
0.229555,-2.036006412970629
0.240393,-1.8672135123869622
0.240071,-1.8828318962020052
0.239748,-1.89395412972913
0.239424,-1.902946635075855
0.2391,-1.910964375782918
0.238775,-1.9135829883421174
0.238449,-1.9213134340716733
0.238122,-1.935008454115972
0.237795,-1.9466738681332523
0.237468,-1.9553472474302647
0.237139,-1.9629660963874642
0.236811,-1.9662959817593286
0.236481,-1.9716828485175144
0.236152,-1.983715449383698
0.251655,-1.800822633169151
0.251257,-1.8057294957748633

==> data/FT08.txt <==
0.106265,-4.479632667038503
0.106238,-4.489060090301664
0.106211,-4.49851014256278
0.106183,-4.508097485806662
0.117665,-4.05303478912227
0.117628,-4.0625809542846225
0.11759,-4.072262812031003
0.117553,-4.081926070941294
0.128892,-3.6950284196143746
0.128843,-3.702565961008834
0.128793,-3.714341314351405
0.128743,-3.7262239552597154
0.139959,-3.4212641054958484
0.139895,-3.4304408411348186
0.139831,-3.439503088531209
0.139766,-3.4511763119479157
0.150853,-3.1705864530594576
0.150772,-3.1737729135699095
0.150691,-3.20256585552888
0.150609,-3.2140768042222154
0.171953,-2.7905907839930686
0.171831,-2.8010914509750244
0.171709,-2.8092811716339514
0.171586,-2.8180017110916364
0.171462,-2.8321437738313544
0.171337,-2.8560760811734482
0.209256,-2.3407192851536722
0.20902,-2.3497448678286
0.216461,-2.278528325018326
0.216191,-2.280969712060006
0.21592,-2.2938277712362107
0.215649,-2.3056864850512917
0.215377,-2.313407860833909
0.215105,-2.32060185186682
0.214833,-2.3145698143279057
0.21456,-2.3348262171439926
0.214287,-2.3371338477210477
0.214013,-2.346176839767883
0.21374,-2.3593019500817904
0.213466,-2.3670988586078523
0.213191,-2.3735640160509175
0.212917,-2.3807311644168037
0.22207,-2.230151999580255
0.221766,-2.242413942431644
0.221462,-2.2494999668149886
0.221158,-2.255481541050464
0.220854,-2.2618972419069765
0.22055,-2.266412481605723
0.220245,-2.2669612489406283
0.219941,-2.2783092865400634
0.219636,-2.28812413919571
0.219332,-2.2936823899636605
0.219027,-2.2997872844163028
0.218723,-2.3052548255269434
0.218418,-2.3097572855771227

==> data/FT09.txt <==
0.105796,-4.642213192806732
0.105764,-4.652037325587189
0.116986,-4.211576601726455
0.116942,-4.221850305219711
0.116899,-4.232244128817027
0.127936,-3.8979928684141707
0.127879,-3.9088246522542125
0.127822,-3.9193138839608164
0.138657,-3.621218059007811
0.138583,-3.6337304054406085
0.138509,-3.644862531600568
0.149035,-3.398595248261808
0.148942,-3.4112476543477555
0.148849,-3.424050780056982
0.148755,-3.4357277073820516

==> data/T05.txt <==
0.176185,-4.809722419843117
0.176107,-4.746291912686738
0.176028,-4.689848247629867
0.175948,-4.635904807770976
0.187461,-4.4079901811878885
0.187366,-4.3729057022699855
0.18727,-4.345032998205822
0.187173,-4.289696018849882
0.198664,-4.016675042876297
0.198551,-3.9885975389518613
0.198436,-3.9430920344724925
0.198319,-3.926164741549728
0.20993,-3.7408670875726755
0.209797,-3.714366335921449
0.209663,-3.688489229261106
0.209526,-3.6597175661719072
0.221018,-3.4536718524905288
0.220862,-3.4272184315233782
0.220704,-3.4013454885746817
0.220544,-3.3788700047871103
0.232045,-3.1848669713259192
0.231864,-3.1707357839755166
0.23168,-3.153446677682865
0.231494,-3.13698726284107
0.243224,-2.956654732557376
0.243017,-2.9412310660495162
0.242808,-2.915795261986869
0.242595,-2.902781822513068
0.242381,-2.8966143325354308
0.254178,-2.727056503202873
0.25394,-2.7233283704273337
0.2537,-2.7180433192046984
0.253457,-2.707015861553671
0.253212,-2.6976577545599514
0.265094,-2.5033238190735236
0.264824,-2.4957592956463754
0.264551,-2.499763362719089
0.264275,-2.505846765910542
0.263996,-2.5109252178855446
0.263714,-2.510464263444991
0.275984,-2.32560958493874
0.275678,-2.3210024598300913
0.27537,-2.3130749587485733
0.275058,-2.3073886067774207
0.274743,-2.3106808749802172
0.274426,-2.322065956610077
0.286516,-2.12947992160339
0.286169,-2.1492374171896675
0.28582,-2.150643453871534
0.285467,-2.1459333605706954
0.285111,-2.142535735066389
0.284751,-2.1510920757515932
0.297351,-1.9426778918884915
0.296964,-1.9555627633908872
0.296574,-1.9685498604617049
0.29618,-1.9957632382644135
0.295783,-1.9966250162284134
0.295383,-1.9884282810481846
0.29498,-1.9973158442082823
0.308201,-1.8022321375898203
0.307771,-1.8004563732410266
0.307338,-1.796983066185941
0.306901,-1.8133374943238867
0.30646,-1.8422842001415143
0.306017,-1.8541182152508497
0.30557,-1.851633743736325
0.305121,-1.8562351490875444
0.31861,-1.6453534429322876
0.318131,-1.661238069401609
0.317648,-1.6592784551214015
0.317162,-1.6676321631191002
0.316673,-1.6986750023640065
0.31618,-1.7163025709843027
0.315685,-1.7139914488374874
0.315187,-1.720405837315038
0.328978,-1.4737329297253927
0.328446,-1.5239273238148852
0.327912,-1.5234622906739852
0.327374,-1.5283036666890344
0.326833,-1.5609684213040578
0.32629,-1.5840843670973994
0.325743,-1.5799457532949672
0.325194,-1.5890103780850418
0.324642,-1.6203032632036733
0.339322,-1.3466298175607931
0.338736,-1.3793773267703429
0.338148,-1.397206515262194
0.337556,-1.4056499378580447
0.336962,-1.4211796664347065
0.336365,-1.4532995088335747
0.335765,-1.4478380346808475
0.335162,-1.4601203193436054
0.334558,-1.4969468119637475
0.333951,-1.4986380136954642
0.349025,-1.2333902902829725
0.34838,-1.2779412359945599
0.347733,-1.2627150706928838
0.347082,-1.28426783990097
0.346429,-1.3255579191152753
0.358639,-1.136772459719681
0.357933,-1.0975531680217638
0.357225,-1.1473453785350465
0.356514,-1.2005411355682263
0.355801,-1.184233673694013
0.355087,-1.2051996373364868
0.354371,-1.2228823418843655
0.353653,-1.233480512789364
0.352934,-1.2612589619976464
0.368193,-0.9904055574633035
0.367425,-1.0105079029347777
0.366655,-1.0662503860987056
0.365883,-1.0518792847439138
0.365109,-1.0716225831614197
0.364335,-1.0731700275384395
0.363559,-1.0988620460128955
0.362782,-1.137588994657672
0.382802,-0.8373530631290338
0.381904,-0.8532795995441975
0.381006,-0.880982089293221
0.380108,-0.8817344783859273
0.379211,-0.9044260131398194
0.378313,-0.9105639624866488
0.377417,-0.9332817221171303
0.376521,-0.9187764546960013
0.375625,-0.9603617509451405
0.37473,-0.9814863129988216
0.373837,-0.993132624862741
0.372944,-1.0174617583763843

==> data/T06.txt <==
0.152634,-4.933130822838052
0.152571,-4.8870971749215855
0.152509,-4.8424877366941335
0.152445,-4.798988925350907
0.16386,-4.52071549294062
0.175079,-4.236974193096646
0.174986,-4.206397399115907
0.174891,-4.17701583100305
0.174795,-4.147947512423382
0.174699,-4.11861546796531
0.207746,-3.4041648544678482
0.207587,-3.390595013997479
0.207426,-3.3754474494790117
0.207263,-3.360135421993199
0.207099,-3.3467499468660225
0.218279,-3.1693837683427053
0.218091,-3.1649831018237817
0.217903,-3.1624011047885103
0.217712,-3.157702684312118
0.21752,-3.1493426669686473
0.228873,-2.9954731927186535
0.228657,-2.9806976892629855
0.22844,-2.9727963307295813
0.22822,-2.970614462927773
0.227999,-2.9738223679016187
0.227777,-2.9729162265547453
0.239128,-2.823053450527368
0.23888,-2.809102843892537
0.23863,-2.8051827297712966
0.238378,-2.804341703572288
0.238124,-2.8122216816533516
0.237868,-2.815252562564825
0.237611,-2.8148218881215836
0.24923,-2.665572758500618
0.248947,-2.656300638229783
0.248662,-2.6539921100623696
0.248375,-2.660169270162243
0.248086,-2.6689100950795535
0.247795,-2.673146368610701
0.247503,-2.6741163163456387
0.25886,-2.5173622048170063
0.258538,-2.5189171902543572
0.258214,-2.5309322561544114
0.257888,-2.539310445034096
0.257561,-2.541865885891021
0.257232,-2.5413194557781633
0.256901,-2.5353878022757694
0.256568,-2.538504176528705
0.268264,-2.398803510481322
0.267901,-2.411479455590304
0.267536,-2.4116801101614804
0.26717,-2.411674575552773
0.266801,-2.409334856381861
0.266432,-2.4219099975892933
0.266061,-2.436298858455679
0.265688,-2.44231570698479
0.265314,-2.438055694484074
0.277441,-2.283826669848708
0.277036,-2.2825091676466287
0.276629,-2.291817535550788
0.27622,-2.3108679980664646
0.27581,-2.319449054170958
0.275399,-2.3168169723044008
0.274986,-2.3161129125745417
0.274571,-2.3266357883892397
0.274156,-2.344521585410127
0.273739,-2.3517507275209346
0.273321,-2.3449085122165014
0.285497,-2.193410690558536
0.285045,-2.192930526433963
0.284592,-2.204893008873699
0.284138,-2.2254778025314326
0.283682,-2.2303233617306972
0.283225,-2.228835878058777
0.282767,-2.232359666882229
0.282309,-2.259519457174645
0.281849,-2.2630351437449434
0.281388,-2.2602598211694236
0.280927,-2.2609047390187405
0.280465,-2.2740711231121744
0.280002,-2.292214962651977
0.293157,-2.103818952761253
0.292659,-2.1141891167938014
0.292159,-2.1370431623221773
0.291659,-2.1391446241227405
0.291159,-2.138039680266678
0.290657,-2.147227365233797
0.290155,-2.1691358341528395
0.289652,-2.171821554282237
0.289148,-2.170451137068301
0.288644,-2.1788680282513253
0.28814,-2.199914392741279
0.287635,-2.202729477686426
0.28713,-2.201167322636242
0.286625,-2.209089226010781
0.286119,-2.2293487784373758
0.285613,-2.2319796064812705
0.285107,-2.2303066601862946
0.284601,-2.2379325035716042
0.299343,-2.0401428540868665
0.298798,-2.0515661713703945
0.298253,-2.074105669208497
0.297707,-2.0776336387357315
0.297161,-2.077017104353269
0.296615,-2.086307195351925
0.296069,-2.1087499479631036
0.295523,-2.1058833321733763
0.294977,-2.1079042511113952
0.29443,-2.1410220406565452

==> data/T07.txt <==
0.140622,-4.7730292154815395
0.140564,-4.734034917838738
0.140507,-4.709099677870846
0.140448,-4.676309869666721
0.151765,-4.414191386865634
0.151693,-4.382646057925505
0.15162,-4.345557693810454
0.151546,-4.32182013132295
0.173565,-3.829171299599041
0.173455,-3.806433900669932
0.173345,-3.8105795526500446
0.173234,-3.801477612978651
0.173122,-3.78217402597966
0.204652,-3.21515724227531
0.204468,-3.2035489889716193
0.204282,-3.2202491839548446
0.204095,-3.2036236698055793
0.203907,-3.1963598860844873
0.203718,-3.1974291940842923
0.203528,-3.1979263281342796
0.214242,-3.056298082359193
0.214026,-3.0587485956315015
0.213809,-3.06292398119935
0.21359,-3.063866503045708
0.213371,-3.0608446448245092
0.21315,-3.058388338093768
0.212929,-3.0204482611471453
0.223757,-2.9392153040491915
0.223508,-2.9392837402262506
0.223259,-2.9362407901456153
0.223008,-2.9383491972749445
0.222756,-2.936463791817865
0.222504,-2.9286158708780547
0.22225,-2.928284459866282
0.221995,-2.9363977694760415
0.221739,-2.9424106170272637
0.232441,-2.814759967759943
0.232157,-2.8220580081746274
0.231871,-2.831306743833884
0.231585,-2.83370495409227
0.231297,-2.834450343033647
0.231009,-2.8364155988152477
0.23072,-2.8294736469367794
0.23043,-2.8306616914763727
0.230139,-2.83781027980417
0.229847,-2.847433349074598
0.229555,-2.850307656518358
0.240393,-2.723630256905571
0.240071,-2.736344688985619
0.239748,-2.7426674256500023
0.239424,-2.7460645908152603
0.2391,-2.7482332284663937
0.238775,-2.7428253069117954
0.238449,-2.744948304959886
0.238122,-2.755736062540558
0.237795,-2.7637507115805344
0.237468,-2.767648786558747
0.237139,-2.7702184706297976
0.236811,-2.7668996050760972
0.236481,-2.7666379184219507
0.236152,-2.7758565045743238
0.251655,-2.6273655758901993
0.251257,-2.629430359895709

==> data/T08.txt <==
0.128892,-4.800857151745527
0.128843,-4.765006701424231
0.128793,-4.735538904013169
0.128743,-4.707024067110164
0.139959,-4.438175747246071
0.139895,-4.410657668343868
0.139831,-4.383776893455446
0.139766,-4.360945721271722
0.150853,-4.117789547019537
0.150772,-4.087987684467736
0.150691,-4.091691599255516
0.150609,-4.073723395469796
0.171953,-3.635265015428613
0.171831,-3.6238116117712855
0.171709,-3.6098362511930313
0.171586,-3.5969970802567515
0.171462,-3.59148808284905
0.171337,-3.5986697107076195
0.209256,-3.054709250747396
0.20902,-3.0550016077717723
0.216461,-2.971787253292445
0.216191,-2.9664153922571184
0.21592,-2.974763690107684
0.215649,-2.9819140835829305
0.215377,-2.9838473316529175
0.215105,-2.9852379870676056
0.214833,-2.9697996970850653
0.21456,-2.9882353451412476
0.214287,-2.9838023975914947
0.214013,-2.9880947219236402
0.21374,-2.9976953971832687
0.213466,-3.000641510996654
0.213191,-3.002006634321643
0.212917,-3.0043998861832137
0.22207,-2.9141429228554347
0.221766,-2.924205762263097
0.221462,-2.9276230293221497
0.221158,-2.929710792543067
0.220854,-2.932459049236834
0.22055,-2.9328588454811024
0.220245,-2.9282418218664534
0.219941,-2.937675132569693
0.219636,-2.945198018517364
0.219332,-2.94733716805146
0.219027,-2.9502688419513614
0.218723,-2.9524740435442713
0.218418,-2.9535240004800065

==> data/T09.txt <==
0.116986,-4.714278929543213
0.116942,-4.688668114867364
0.116899,-4.663806790216144
0.127936,-4.356334022950412
0.127879,-4.337027376793561
0.127822,-4.317858834601288
0.138657,-4.056980674955776
0.138583,-4.044377291998372
0.138509,-4.030637020122605
0.149035,-3.808892291125328
0.148942,-3.8008456243267044
0.148849,-3.7932958518888142
0.148755,-3.7848173881514855
